A hot mini-Neptune in the radius valley orbiting solar analogue HD 110113

We report the discovery of HD 110113 b (TOI-755.01), a transiting mini-Neptune exoplanet on a 2.5-day orbit around the solar-analogue HD 110113 (Teff = 5730K). Using TESS photometry and HARPS radial velocities gathered by the NCORES program, we find HD 110113 b has a radius of $2.05\pm0.12$ $R_\oplus$ and a mass of $4.55\pm0.62$ $M_\oplus$. The resulting density of $2.90^{+0.75}_{-0.59}$ g cm^{-3} is significantly lower than would be expected from a pure-rock world; therefore, HD 110113 b must be a mini-Neptune with a significant volatile atmosphere. The high incident flux places it within the so-called radius valley; however, HD 110113 b was able to hold onto a substantial (0.1-1\%) H-He atmosphere over its $\sim4$ Gyr lifetime. Through a novel simultaneous gaussian process fit to multiple activity indicators, we were also able to fit for the strong stellar rotation signal with period $20.8\pm1.2$ d from the RVs and confirm an additional non-transiting planet with a mass of $10.5\pm1.2$ $M_\oplus$ and a period of $6.744^{+0.008}_{-0.009}$ d.

==> TOI_755_author_list.tsv <==
	NAME	CONTRIBUTION	EMAIL (optional)	ORCiD	AFFILIATION 1 (Latex-compatible)	AFFILIATION 2 (Latex-compatible)	AFFILIATION 3	ACKNOWLEDGEMENT (Latex-compatible)
0	H.P. Osborn	First author	hxxx.oxxxxx@space.unibe.ch	0000-0002-4047-4724	NCCR/PlanetS, Centre for Space \& Habitability, University of Bern, Bern, Switzerland	Department of Physics and Kavli Institute for Astrophysics and Space Research, Massachusetts Institute of Technology, Cambridge, MA 02139, USA		
1	D.J. Armstrong	HARPS NCORES PI	d.j.axxxxxxxx@warwick.ac.uk	0000-0002-5080-4117	Centre for Exoplanets and Habitability, University of Warwick, Gibbet Hill Road, Coventry, CV4 7AL, UK	Department of Physics, University of Warwick, Gibbet Hill Road, Coventry CV4 7AL, UK		DJA acknowledges support from the STFC via an Ernest Rutherford Fellowship (ST/R00384X/1).
2	L.D. Nielsen	HARPS observations + data reduction, RV consulation	lxxxxx.nxxxxxx@unige.ch	0000-0002-5254-2499	Geneva Observatory, University of Geneva, Chemin des Mailettes 51, 1290 Versoix, Switzerland			This study is based on observations collected at the European Southern Observatory under ESO programme 1102.C-0249.\\ %HARPS data, ESO  We thank the Swiss National Science Foundation (SNSF) and the Geneva University for their continuous support to our planet search programs. This work has been in particular carried out in the frame of the National Centre for Competence in Research {\it PlanetS} supported by the Swiss National Science Foundation (SNSF).\\ % PlanetS  This publication makes use of The Data \& Analysis Center for Exoplanets (DACE), which is a facility based at the University of Geneva (CH) dedicated to extrasolar planets data visualisation, exchange and analysis. DACE is a platform of the Swiss National Centre of Competence in Research (NCCR) PlanetS, federating the Swiss expertise in Exoplanet research. The DACE platform is available at \url{https://dace.unige.ch}. \\ %DACE
3	Karen A. Collins	SG1 coordination and data analysis	kxxxx.cxxxxxx@cfa.harvard.edu	0000-0001-6588-9574	Harvard-Smithsonian Center for Astrophysics, 60 Garden St, Cambridge, MA, 02138, USA			This work makes use of observations from the LCOGT network.
4	V. Adibekyan	Stellar abundances and ages	Vxxxxx.Axxxxxxxx@astro.up.pt	0000-0002-0601-6199	Instituto de Astrof\'isica e Ci\^encias do Espa\c{c}o, Universidade do Porto, CAUP, Rua das Estrelas, 4150-762 Porto, Portugal			V.A., E.D.M., N.C.S. acknowledge support by FCT - Funda\c{c}\~ao para a Ci\^encia e a Tecnologia (Portugal) through national funds and by FEDER through COMPETE2020 - Programa Operacional Competitividade e Internacionaliza\c{c}\~ao by these grants: UID/FIS/04434/2019; UIDB/04434/2020; UIDP/04434/2020; PTDC/FIS-AST/32113/2017 \& POCI-01-0145-FEDER-032113; PTDC/FIS-AST/28953/2017 \& POCI-01-0145-FEDER-028953.
5	E. Delgado-Mena	Stellar abundances and ages	exxxx.dxxxxxx@astro.up.pt	0000-0003-4434-2195	Instituto de Astrof\'isica e Ci\^encias do Espa\c{c}o, Universidade do Porto, CAUP, Rua das Estrelas, 4150-762 Porto, Portugal			V.A. and E.D.M. further acknowledge the support from FCT through Investigador FCT contracts IF/00650/2015/CP1273/CT0001 and IF/00849/2015/CP1273/CT0003.
6	G.W. King	Evaporation calculations	G.Kxxx.7@warwick.ac.uk	0000-0002-3641-6636	Centre for Exoplanets and Habitability, University of Warwick, Gibbet Hill Road, Coventry, CV4 7AL, UK	Department of Physics, University of Warwick, Gibbet Hill Road, Coventry CV4 7AL, UK		
7	J.F. Otegi	Internal structure models	jxxxxxx@gmail.com		Geneva Observatory, University of Geneva, Chemin des Mailettes 51, 1290 Versoix, Switzerland			
8	N.C. Santos	HARPS stellar analysis	nxxx.sxxxxx@astro.up.pt	0000-0003-4422-2919	Instituto de Astrof\'isica e Ci\^encias do Espa\c{c}o, Universidade do Porto, CAUP, Rua das Estrelas, 4150-762 Porto, Portugal	Departamento de F\'isica e Astronomia, Faculdade de Ci\^{e}ncias, Universidade do Porto, Rua do Campo Alegre, 4169-007 Porto, Portugal		
9	S. B. Howell	Speckle observing, data reduction, analysis	sxxxx.b.hxxxxx@nasa.gov	0000-0002-2532-2853	NASA Ames Research Center,Moffett Field, CA 94035, USA			(Some of the) Observations in the paper made use of the High-Resolution Imaging instrument(s) ‘Alopeke (and/or Zorro). ‘Alopeke (and/or Zorro) was funded by the NASA Exoplanet Exploration Program and built at the NASA Ames Research Center by Steve B. Howell, Nic Scott, Elliott P. Horch, and Emmett Quigley. Data were reduced using a software pipeline originally written by Elliott Horch and Mark Everett. ‘Alopeke (and/or Zorro) was mounted on the Gemini North (and/or South) telescope of the international Gemini Observatory, a program of NSF’s OIR Lab, which is managed by the Association of Universities for Research in Astronomy (AURA) under a cooperative agreement with the National Science Foundation. on behalf of the Gemini partnership: the National Science Foundation (United States), National Research Council (Canada), Agencia Nacional de Investigación y Desarrollo (Chile), Ministerio de Ciencia, Tecnología e Innovación (Argentina), Ministério da Ciência, Tecnologia, Inovações e Comunicações (Brazil), and Korea Astronomy and Space Science Institute (Republic of Korea).
10	J. Lillo-Box	NCORES contributor, TPF plot	jxxxxx@cab.inta-csic.es	0000-0003-3742-1987	Centro de Astrobiologi\'ia (CAB,CSIC-INTA), Dep. de Astrof\'isica, ESAC campus, 28692, Villanueva de la Ca\~nada, Madrid, Spain			"This research has been funded by the Spanish State Research Agency (AEI) Projects No.ESP2017-87676-C5-1-R and No. MDM-2017-0737 Unidad de Excelencia ""Mar\'ia de Maeztu""- Centro de Astrobiolog\'ia (INTA-CSIC)"
11	C. Ziegler	SOAR speckle imaging PI	cxxx.zxxxxxx@dunlap.utoronto.ca		Dunlap Institute for Astronomy and Astrophysics, University of Toronto, 50 St. George Street, Toronto, Ontario M5S 3H4, Canada			
12	Coel Hellier	WASP archival photometry	c.hxxxxxx@keele.ac.uk	0000-0002-3439-1439	Astrophysics Group, Keele University, Staffs ST5 5BG, U.K. 			
13	C. Brice\~{n}o	SOAR speckle imaging	cxxxxxxx@ctio.noao.edu	0000-0001-7124-4094	Cerro Tololo Inter-American Observatory, Casilla 603, La Serena, Chile			Based in part on observations obtained at the Southern Astrophysical Research (SOAR) telescope, which is a joint project of the Minist\'{e}rio da Ci\^{e}ncia, Tecnologia e Inova\c{c}\~{o}es (MCTI/LNA) do Brasil, the US National Science Foundation’s NOIRLab, the University of North Carolina at Chapel Hill (UNC), and Michigan State University (MSU), and the international Gemini Observatory, a program of NSF’s NOIRLab, which is managed by the Association of Universities for Research in Astronomy (AURA) under a cooperative agreement with the National Science Foundation. on behalf of the Gemini Observatory partnership: the National Science Foundation (United States), National Research Council (Canada), Agencia Nacional de Investigaci\'{o}n y Desarrollo (Chile), Ministerio de Ciencia, Tecnolog\'{i}a e Innovaci\'{o}n (Argentina), Minist\'{e}rio da Ci\^{e}ncia, Tecnologia, Inova\c{c}\~{o}es e Comunica\c{c}\~{o}es (Brazil), and Korea Astronomy and Space Science Institute (Republic of Korea).
14	N. Law	SOAR speckle imaging	nxxxx@physics.unc.edu		Department of Physics and Astronomy, The University of North Carolina at Chapel Hill, Chapel Hill, NC 27599-3255, USA			
15	A.W. Mann	SOAR speckle imaging	axxxxx@unc.edu	0000-0003-3654-1602	Department of Physics and Astronomy, The University of North Carolina at Chapel Hill, Chapel Hill, NC 27599-3255, USA			
16	N. Scott	Speckle observing, data reduction, analysis	nxx.sxxxx.9@gmail.com		NASA Ames Research Center,Moffett Field, CA 94035, USA			
17	G. Ricker	TESS architect	gxx@space.mit.edu	0000-0003-2058-6662	Department of Physics and Kavli Institute for Astrophysics and Space Research, Massachusetts Institute of Technology, Cambridge, MA 02139, USA			
18	R. Vanderspek	TESS architect	rxxxxx@space.mit.edu	0000-0001-6763-6562	Department of Physics and Kavli Institute for Astrophysics and Space Research, Massachusetts Institute of Technology, Cambridge, MA 02139, USA			
19	David W. Latham	TESS architect	dxxxxxx@cfa.harvard.edu	0000-0001-9911-7388	Harvard-Smithsonian Center for Astrophysics, 60 Garden St, Cambridge, MA, 02138, USA			
20	S. Seager	TESS architect	sxxxxx@mit.edu	0000-0002-6892-6948	Department of Physics and Kavli Institute for Astrophysics and Space Research, Massachusetts Institute of Technology, Cambridge, MA 02139, USA	Department of Earth, Atmospheric and Planetary Sciences, Massachusetts Institute of Technology, Cambridge, MA 02139, USA	Department of Aeronautics and Astronautics, MIT, 77 Massachusetts Avenue, Cambridge, MA 02139, USA	
21	J.N. Winn	TESS architect	jxxxxx@princeton.edu	0000-0002-4265-047X	Department of Astrophysical Sciences, Princeton University, 4 Ivy Lane, Princeton, NJ 08544, USA			
22	Jon M. Jenkins	TESS architect	jxx.jxxxxxx@nasa.gov	0000-0002-4715-9460	NASA Ames Research Center,Moffett Field, CA 94035, USA			
23	Diana Dragomir	TSO contributor	dxxxxxxx@unm.edu	0000-0003-2313-467X	Department of Physics and Astronomy, University of New Mexico, 1919 Lomas Blvd NE, Albuquerque, NM 87131, USA			D. D. acknowledges support from the TESS Guest Investigator Program grant 80NSSC19K1727 and NASA Exoplanet Research Program grant 18-2XRP18_2-0136.
24	Dana R. Louie	TSO contributor	dxxxxxxxx@astro.umd.edu	0000-0002-2457-272X	Department of Astronomy, University of Maryland, College Park, MD 20742, USA			
25	Benjamin V. Rackham	TSO contributor	bxxxxxxx@mit.edu	0000-0002-3627-1676	Department of Physics and Kavli Institute for Astrophysics and Space Research, Massachusetts Institute of Technology, Cambridge, MA 02139, USA	Department of Earth, Atmospheric and Planetary Sciences, Massachusetts Institute of Technology, Cambridge, MA 02139, USA	51 Pegasi b Fellow	B.V.R. thanks the Heising-Simons Foundation for support.
26	Joel Villaseñor	POC contributor	jxxxxxx@space.mit.edu	0000-0002-4625-8264	Department of Physics and Kavli Institute for Astrophysics and Space Research, Massachusetts Institute of Technology, Cambridge, MA 02139, USA			
27	Chris Burke	POC contributor	cxxxxxx@mit.edu	0000-0002-7754-9486	Department of Physics and Kavli Institute for Astrophysics and Space Research, Massachusetts Institute of Technology, Cambridge, MA 02139, USA			
28	Tansu Daylan	POC contributor	txxxxxx@mit.edu	0000-0002-6939-9211	Department of Physics and Kavli Institute for Astrophysics and Space Research, Massachusetts Institute of Technology, Cambridge, MA 02139, USA	Kavli Fellow		TD acknowledges support from MIT's Kavli Institute as a Kavli postdoctoral fellow
29	Ares Osborn	NCORES observer	e.oxxxxx@warwick.ac.uk	0000-0002-5899-7750	Department of Physics, University of Warwick, Gibbet Hill Road, Coventry CV4 7AL, UK	Centre for Exoplanets and Habitability, University of Warwick, Gibbet Hill Road, Coventry, CV4 7AL, UK		AO acknowledges support from an STFC studentship.
30	D. Barrado	NCORES observer	bxxxxxx@cab.inta-csic.es	0000-0002-5971-9242	Centro de Astrobiologi\'ia (CAB,CSIC-INTA), Dep. de Astrof\'isica, ESAC campus, 28692, Villanueva de la Ca\~nada, Madrid, Spain			
31	Dennis M. Conti	SG1 data analysis	dxxxxx@astrodennis.com	0000-0003-2239-0567	American Association of Variable Star Observers, 49 Bay State Road, Cambridge, MA 02138, USA			
32	Eric L. N. Jensen	SG1 coordination and observations	exxxxxxx@swarthmore.edu	0000-0002-4625-7333	Department of Physics \& Astronomy, Swarthmore College, Swarthmore PA 19081, USA			
33	S. G. Sousa	NCORES contributor	sxxxxx.sxxxx@astro.up.pt	0000-0001-9047-2965	Instituto de Astrof\'isica e Ci\^encias do Espa\c{c}o, Universidade do Porto, CAUP, Rua das Estrelas, 4150-762 Porto, Portugal			
34	S. Hoyer	NCORES contributor	sxxxxx.hxxxx@lam.fr	0000-0003-3477-2466	Aix Marseille Univ, CNRS, CNES, LAM, Marseille, France			SH acknowledges CNES funding through the grant 837319
35	D. A. Caldwell	SPOC contributor	dxxxxxx.a.cxxxxxxx@nasa.gov	0000-0003-1963-9616	SETI Institute			
36	Jeffrey C. Smith	SPOC contributor	jxxxxx@seti.org	0000-0002-6148-7903	SETI Institute			
37	David R. Rodriguez	MAST contributor	dxxxxxxxxx@stsci.edu	0000-0003-1286-5231	Space Telescope Science Institute, 3700 San Martin Drive, Baltimore, MD 21218, USA			
38	Olivier D. S. Demangeon	NCORES contributor	oxxxxxx.dxxxxxxxx@astro.up.pt	0000-0001-7918-0355	Instituto de Astrof\'isica e Ci\^encias do Espa\c{c}o, Universidade do Porto, CAUP, Rua das Estrelas, 4150-762 Porto, Portugal	Departamento de F\'isica e Astronomia, Faculdade de Ci\^{e}ncias, Universidade do Porto, Rua do Campo Alegre, 4169-007 Porto, Portugal		This work was supported by Fundação para a Ciência e a Tecnologia (FCT) and Fundo Europeu de Desenvolvimento Regional (FEDER) via COMPETE2020 through the research grants UIDB/04434/2020, UIDP/04434/2020, PTDC/FIS-AST/32113/2017 \& POCI-01-0145-FEDER-032113, PTDC/FIS-AST/28953/2017 \& POCI-01-0145-FEDER-028953. O.D.S.D. is supported in the form of work contract (DL 57/2016/CP1364/CT0004) funded by FCT.
39	Daniel Bayliss	NCORES contributor	d.bxxxxxx@warwick.ac.uk	0000-0001-6023-1335	Department of Physics, University of Warwick, Gibbet Hill Road, Coventry CV4 7AL, UK	Centre for Exoplanets and Habitability, University of Warwick, Gibbet Hill Road, Coventry, CV4 7AL, UK		
40	Keivan G. Stassun	SED analysis	kxxxxx.sxxxxxx@vanderbilt.edu	0000-0002-3481-9052	Department of Physics \& Astronomy, Vanderbilt University, 6301 Stevenson Center Ln., Nashville, TN 37235, USA			
41	Susana C.C. Barros	NCORES contributor	sxxxxx.bxxxxx@astro.up.pt	0000-0003-2434-3625	Instituto de Astrof\'isica e Ci\^encias do Espa\c{c}o, Universidade do Porto, CAUP, Rua das Estrelas, 4150-762 Porto, Portugal	Departamento de F\'isica e Astronomia, Faculdade de Ci\^{e}ncias, Universidade do Porto, Rua do Campo Alegre, 4169-007 Porto, Portugal		This work was supported by Fundação para a Ciência e a Tecnologia (FCT) and Fundo Europeu de Desenvolvimento Regional (FEDER) via COMPETE2020 through the research grants UIDB/04434/2020, UIDP/04434/2020, PTDC/FIS-AST/32113/2017 \& POCI-01-0145-FEDER-032113, PTDC/FIS-AST/28953/2017 \& POCI-01-0145-FEDER-028953. SCCB acknowledges support from  Funda\c{c}\~ao para a Ci\^encia e a Tecnologia (FCT) through Investigador FCT contract IF/01312/2014/CP1215/CT0004 
42	Edward M. Bryant	NCORES contributor	exxxxx.bxxxxx@warwick.ac.uk	0000-0001-7904-4441	Department of Physics, University of Warwick, Gibbet Hill Road, Coventry CV4 7AL, UK	Centre for Exoplanets and Habitability, University of Warwick, Gibbet Hill Road, Coventry, CV4 7AL, UK		
43	D. J. A. Brown	NCORES contributor	d.j.a.bxxxx@warwick.ac.uk	0000-0003-1098-2442	Centre for Exoplanets and Habitability, University of Warwick, Gibbet Hill Road, Coventry, CV4 7AL, UK	Department of Physics, University of Warwick, Gibbet Hill Road, Coventry CV4 7AL, UK		DJAB acknowledges support by the UK Space Agency.
44	P. Figueira	NCORES contributor	pxxxx.fxxxxxxx@eso.org	0000-0001-8504-283X	European Southern Observatory, Alonso de Cordova 3107, Vitacura, Santiago, Chile	Instituto de Astrof\'isica e Ci\^encias do Espa\c{c}o, Universidade do Porto, CAUP, Rua das Estrelas, 4150-762 Porto, Portugal		
45	D.R. Anderson	WASP archival photometry	Dxxxx.R.Axxxxxxx@warwick.ac.uk	0000-0002-0328-1640	Centre for Exoplanets and Habitability, University of Warwick, Gibbet Hill Road, Coventry, CV4 7AL, UK	Department of Physics, University of Warwick, Gibbet Hill Road, Coventry CV4 7AL, UK		
46	R. West	WASP archival photometry	Rxxxxxx.Wxxx@warwick.ac.uk		Centre for Exoplanets and Habitability, University of Warwick, Gibbet Hill Road, Coventry, CV4 7AL, UK	Department of Physics, University of Warwick, Gibbet Hill Road, Coventry CV4 7AL, UK		
47	F. Bouchy	HARPS coordination	fxxxxxxx.bxxxxx@unige.ch	0000-0002-7613-393X	Geneva Observatory, University of Geneva, Chemin des Mailettes 51, 1290 Versoix, Switzerland			
48	S. Udry	NCORES contributor	sxxxxxxx.uxxx@unige.ch 	0000-0001-7576-6236	Geneva Observatory, University of Geneva, Chemin des Mailettes 51, 1290 Versoix, Switzerland			
49	Peter J. Wheatley	NCORES contributor	P.J.Wxxxxxxx@warwick.ac.uk	0000-0003-1452-2240	Centre for Exoplanets and Habitability, University of Warwick, Gibbet Hill Road, Coventry, CV4 7AL, UK	Department of Physics, University of Warwick, Gibbet Hill Road, Coventry CV4 7AL, UK		
50	R.F. Díaz	NCORES contributor	rxxxx@unsam.edu.ar	0000-0001-9289-5160	International Center for Advanced Studies (ICAS) and ICIFI (CONICET), ECyT-UNSAM, Campus Miguelete, 25 de Mayo y Francia, (1650) Buenos Aires, Argentina.			
51	D.L. Pollacco	NCORES contributor	dxx.pxxxxxxx@warwick.ac.uk	0000-0001-9850-9697	Department of Physics, University of Warwick, Gibbet Hill Road, Coventry CV4 7AL, UK			
52	M. Deleuil	NCORES contributor	mxxxxx.dxxxxxx@lam.fr	0000-0001-6036-0225	Aix Marseille Univ, CNRS, CNES, LAM, Marseille, France			
53	C. Dorn	Internal structure models	cxxxx@physik.uzh.ch	0000-0001-6110-4610	Institute for Computational Science, University of Zurich,Winterthurerstr. 190, CH-8057 Zurich, Switzerland			
54	R. Helled	Internal structure models	r.hxxxxx@gmail.com	0000-0001-5555-2652	Institute for Computational Science, University of Zurich,Winterthurerstr. 190, CH-8057 Zurich, Switzerland			
55	Paul Str\o{}m	NCORES contributor	pxxx.sxxxx@warwick.ac.uk	0000-0002-7823-1090	Department of Physics, University of Warwick, Gibbet Hill Road, Coventry CV4 7AL, UK	Centre for Exoplanets and Habitability, University of Warwick, Gibbet Hill Road, Coventry, CV4 7AL, UK		


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
